The nature of HERGs and LERGs in LoTSS DR2 $-$ a morphological perspective

We present the largest visually selected sample of extended ($>$60 arcsec) radio-loud active galactic nuclei (RLAGN) to date, based on the LOw-Frequency Array Two-Metre Sky Survey second data release (LoTSS DR2). From the broader LoTSS DR2 dataset with spectroscopic classifications, we construct a subsample of 2828 RLAGN with radio luminosities greater than $10^{23}~\mathrm{W~Hz^{-1}}$ at $z<0.57$. These RLAGN are further classified by optical emission-line properties into high-excitation and low-excitation radio galaxies, enabling a detailed emission-line analysis. Our subsample is also morphologically classified into Fanaroff \& Riley centre- and edge-brightened (FRI/FRII) sources, wide- and narrow-angle tail (WAT and NAT) sources, head-tail (HT) sources, and relaxed double (RD) sources. For these classifications, we utilize data from the Very Large Array Sky Survey (VLASS) to assist with the classification, taking advantage of its 2.5 arcsec resolution which is sensitive to structures below 30 arcsec. This resolution allows us to identify compact cores and hotspots, facilitating the identification of remnant and restarted RLAGN candidates. We investigate the relationship between emission-line and radio properties in RLAGN, analyzing mid-infrared data, host galaxy mass, and core prominence. These analyses uncover the complex relationship between these factors and the underlying accretion mechanisms. Our findings emphasize that no single property can fully constrain the accretion mode in RLAGN, highlighting the necessity of multi-dimensional approaches to reveal the processes driving RLAGN behaviour.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
